Turnslide: Scalable Multi-Turn Data Synthesis by Walking a Finite-State Machine

Small language models are inexpensive to serve and can run on private infrastructure, but base models are often not good enough at multi-turn tool calling, and fine-tuning them needs per-API data that rarely exists. Existing synthesis methods are too expensive for high-scale fine-tuning, as they often require mock operational environments for different domains and multiple LLM calls per generated conversation turn. We introduce a fully automated, lightweight synthesis framework that models each API as a finite-state machine, representing the system as abstract states that determine when each tool may be called, producing state-valid sequences of tools; sequences are translated into complete examples with a single LLM call. Rather than optimize diversity, we set a target distribution over the number of turns, the tool sequence and task complexity. We measure data quality by fine-tuning SLMs on generated trajectories, showing that our FSM-based generation significantly improves downstream accuracy over an unmutated baseline and, against existing works, reaches 70.7% full accuracy over 63.4% and 53.7% with 3.6-6.6$\times$ fewer tokens.

==> gen-prompt-system.txt <==
Your task is to generate 1 new question examples for one tool described in the problem in task description.

Generate a multi-turn conversation where user messages request tool calls and each assistant message contains exactly one tool call. The conversation should have a similar number of exchanges as in the positive examples. The conversation must end with an assistant message making a tool call.

Task Description:
You are an intelligent AI assistant designed to act as a function calling agent. Your primary role is to act as an intermediary between user intent and external tool execution. Based on user intent you will generate structured data to invoke these external functions.

==> gen-prompt-user.txt <==
Generate 1 more question/answer examples for 'get_symbol_by_name → cancel_order → get_available_stocks → get_account_info' tool.

Generate each example as a JSON object {"example": messages} where messages is a conversation. Return a JSON array of such objects.

Return a JSON object with key "examples" containing an array of 1 examples like:

{
  "examples": [
    {
      "messages": [
        {
          "user": {
            "role": "user",
            "content": "Example user message A0."
          },
          "tool_exchanges": [
            {
              "assistant": {
                "role": "assistant",
                "content": "",
                "tool_calls": [
                  {
                    "id": "call_fmt_1",
                    "type": "function",
                    "function": {
                      "name": "example_function_1",
                      "arguments": {}
                    }
                  }
                ]
              },
              "tool_response": {
                "role": "tool",
                "content": {
                  "result": "Example tool result 0."
                },
                "tool_call_id": "call_fmt_1"
              }
            }
          ]
        }
      ],
      "final_user_msg": {
        "role": "user",
        "content": "Example user message B0."
      },
      "final_assistant_msg": {
        "role": "assistant",
        "content": "",
        "tool_calls": [
          {
            "id": "call_fmt_2",
            "type": "function",
            "function": {
              "name": "example_function_2",
              "arguments": {
                "example_param": "param"
              }
            }
          }
        ]
      }
    }
  ]
}

Rules for generating conversations:
- Each conversation is composed of a list of turns and final messages in JSON format.
- Each turn starts with a single user message / query and is followed by a list of tool exchanges.- Each tool exchange is composed of an assistant message with a single tool call and the tool call response.- After a tool result, either another assistant tool call or a user message follows
- The conversation must end with a final user message followed by a final assistant message
- Each user message is a JSON object that must have non-empty content { "role": "user", "content": <content> }. - Each assistant message is a JSON object that must have tool calls field {"role": "assistant", "content": "", "tool_calls": [{ "id": "", "type": "function","function": { "name": <fn_name>, "arguments": {<fn arguments>} } }]}. The arguments field is a dict.- Each tool response message is a JSON object that requires nonempty content field formatted as a dict { "role": "tool", "tool_call_id": "",  "content": <tool response> }.

Each assistant message must include a tool_calls field with exactly one tool call:
{"type": "function", "function": {"name": "tool_name", "arguments": {"argument_1": "...", ...}}}
Assistant messages have empty content.

<TOOLS LIST>

Now you will get the example of the target tool that you should generate.

Important! Make sure to follow those guidelines:

Generated examples should follow this tool call sequence across 3-4 turns in the conversation: get_symbol_by_name → cancel_order → get_available_stocks → get_account_info.
The tool sequence given is a valid walk through a finite state machine describing the system. The system is composed of underlying states whose dimensions consist of mutually exclusive values. The states guard which tools can be called. The states descriptions and values are ['{"description": "Tracks whether the user is currently authenticated in the trading system, gating access to all trading and account operations.", "values": ["LOGGED_OUT", "LOGGED_IN"]}'].
Use the state descriptions to help frame the conversation. The states and its dimensions are abstractions and do not surface in the actual conversation(s) you generate.

Now for the real task, generate 1 more examples with key "examples" containing  an array of 1 examples.for the 'get_symbol_by_name → cancel_order → get_available_stocks → get_account_info' tool(s).
Generated examples must be diverse and different than example inputs above, but match the tool(s) and cover the space of available arguments well.

==> prompt_stage1.txt <==
Your role is to identify the control states of an extended finite state
machine, given a set of tools/operations and example interactions.

== Task ==

Output a list of dimensions. Each dimension is an abstraction for the
underlying system state.

Each dimension is a list of mutually exclusive values describing one global
aspect of the system's configuration.

The full state space is the Cartesian product of these dimensions.

Consider the following example output given in the correct format:
[["DIM_1_VAL_A", "DIM_1_VAL_B", "DIM_1_VAL_C"], ["DIM_2_VAL_A", "DIM_2_VAL_B"], ...]

Here, "DIM_1_VAL_A", "DIM_1_VAL_B", "DIM_1_VAL_C" belong to dimension 1 and
are mutually exclusive (the system cannot simultaneously be in "DIM_1_VAL_A"
and "DIM_1_VAL_B"). The system can be in state ["DIM_1_VAL_A", "DIM_2_VAL_B",
...] because "DIM_1_VAL_A" and "DIM_2_VAL_B" are from two separate dimensions.

== Principle ==

The minimal set of dimensions is what you want.

A dimension exists if, and only if, at least one tool's AVAILABILITY (whether
it can be called) depends on which value of that dimension the system is
currently in.

Subsequently we will develop the guard and transition relationships for each
tool:
- the guard indicates the values the current state MUST contain for the tool
  to be available.
- the list of transitions describe if and how the tool alters the system's
  state.
- Each transition is composed of: source, target_remove, and target_add.
- source: if the tool is called while the "source" dimension values are
  present in the state then the tool alters the state by removing
  "target_remove" dimension values from the current state and adding
  "target_add" dimension values from the current_state.

Tools are applied in the following manner:
- they are available/callable iff (guard ⊆ current). When called, if
  (source ⊆ current) then new_state = (current − target_remove) ∪ target_add.
  If guard is satisfied but no transition matches, the tool does not change
  the state. The source for each transition must be mutually exclusive cases.

The dimensions in the guard, the dimensions in the transition source, and the
dimensions in the transition targets may be different from one another.

For now, your task is simply to determine the dimensions for the system states.

== Three tests every proposed dimension must pass ==

1. SINGULAR TEST. A dimension describes a GLOBAL property of the system: the
   system is in exactly one value of the dimension at any moment. If the
   system could simultaneously hold multiple values (e.g. "the system has an
   OPEN order AND a CANCELLED order"), then what you have is properties of
   instances of data, not a control dimension. These instances (for example,
   order status, message status, task status) belong in data, not in the state.

2. EXCLUSIVITY TEST. The values within a dimension are mutually exclusive
   STATUSES the system can be in (e.g. ON, OFF).

3. TOOL TEST. A dimension exists iff at least one tool BEHAVES DIFFERENTLY
   depending on its current value, where "behaves differently" means any of:
   (a) the tool is guarded on a particular value of the system state, or
   (b) the dimension appears in the transition relationship for that tool.

CRITICAL COROLLARY: a property that is only ever WRITTEN (set/toggled/cleared)
and never READ as a guard or branch condition in the transition relationship
by ANY tool is DATA, not a dimension. An enable/disable pair with no tool
gated on the result is data.

== Common mistakes to avoid ==

- Inventing dimensions because a piece of data exists or because of function
  arguments. A list, a balance, a username, a timestamp — these are data
  unless some tool's availability (i.e. whether tools can be called or not) or
  transitions depend on them.

- Lifting numeric data into states without a guard. For example (val_a > 0)
  only becomes a state split if some tool is gated on (val_a > 0). If no tool
  has that gate, the property stays in data.

- Confusing event labels with status labels.

== Worked example: meeting room ==

An office meeting room booking system has tools reserve() to reserve the room
if not already reserved, cancel() does the opposite, check_in() indicates
somebody who has booked the room has entered the room, walk_in() allows
somebody who has not reserved the room to use it if the room is not occupied,
leave() indicates the room is now unoccupied if it was occupied before,
get_availability() returns information about the room booking, and
manage_temperature() controls the AC if somebody is using the room.

The system has two independent dimensions:
- reservation: reserve/cancel toggle it; check_in requires it
- occupancy: check_in/walk_in/check_out toggle it and manage_temperature is
  guarded by it.

So: the dimensions are [["NOT_RESERVED", "RESERVED"], ["NOT_OCCUPIED",
"OCCUPIED"]] to give 2x2=4 possible states.

The full transition relationships are thus:

- reserve:
    guard: ["NOT_RESERVED"]
    transitions: [{source: ["NOT_RESERVED"], target_remove: ["NOT_RESERVED"], target_add: ["RESERVED"]}]

- cancel:
    guard: ["RESERVED"]
    transitions: [{source: ["RESERVED"], target_remove: ["RESERVED"], target_add: ["NOT_RESERVED"]}]

- walk_in:
    guard: ["NOT_OCCUPIED", "NOT_RESERVED"]
    transitions: [{source: ["NOT_OCCUPIED"], target_remove: ["NOT_OCCUPIED"], target_add: ["OCCUPIED"]}]

- check_in:
    guard: ["RESERVED"]
    transitions: [{source: ["NOT_OCCUPIED"], target_remove: ["NOT_OCCUPIED"], target_add: ["OCCUPIED"]}]

- leave:
    guard: ["OCCUPIED"]
    transitions: [{source: ["OCCUPIED"], target_remove: ["OCCUPIED"], target_add: ["NOT_OCCUPIED"]}]

- manage_temperature:
    guard: ["OCCUPIED"]
    transitions: []

- get_availability:
    guard: []
    transitions: []

Notice that if the room is reserved but not occupied then check_in allows the
room state to be updated to occupied. Also notice that manage_temperature()
would take a temperature variable (temp:int) which is excluded here as the
temperature does not affect the room state - it is data.

== Worked example: factory ==

Consider another example for a manufacturing control system. The factory
controls include a tool monitor() to indicate whether the system is ok, has a
warning light on or whether there is a failure, a tool set_full_production()
which lets managers set the manufacturing speed to full capacity,
set_half_production() to let managers set the manufacturing speed to half
capacity, turn_off() which turns off the manufacturing, authenticate() which
lets a manager login to the control system, and auto_monitor() which can only
be turned on by the manager. If there is a system failure then auto_monitor()
turns the plant off. If there is a system warning then auto_monitor() will
slow production to half capacity if the plant is running at full otherwise it
does nothing. If the system is ok then auto_monitor() does nothing.

The factory controls have the following dimensions: [SYSTEM_OK,
SYSTEM_WARNING, SYSTEM_FAILURE] indicating the health of the manufacturing
equipment, [RUN_FULL, RUN_HALF, OFF] indicating whether the manufacturing
equipment is running at full, half, or zero capacity, and [MANAGER,
NOT_AUTHENTICATED] indicating whether the control manager is logged into the
control equipment.

The full transition relations are thus:

- monitor():
    guard: []
    transitions: []

- set_full_production():
    guard: ["MANAGER"]
    transitions: [{source: ["OFF"], target_remove: ["OFF"], target_add: ["RUN_FULL"]},
                  {source: ["RUN_HALF"], target_remove: ["RUN_HALF"], target_add: ["RUN_FULL"]}]

- set_half_production():
    guard: ["MANAGER"]
    transitions: [{source: ["OFF"], target_remove: ["OFF"], target_add: ["RUN_HALF"]},
                  {source: ["RUN_FULL"], target_remove: ["RUN_FULL"], target_add: ["RUN_HALF"]}]

- turn_off():
    guard: ["MANAGER"]
    transitions: [{source: ["RUN_FULL"], target_remove: ["RUN_FULL"], target_add: ["OFF"]},
                  {source: ["RUN_HALF"], target_remove: ["RUN_HALF"], target_add: ["OFF"]}]

- authenticate():
    guard: ["NOT_AUTHENTICATED"]
    transitions: [{source: ["NOT_AUTHENTICATED"], target_remove: ["NOT_AUTHENTICATED"], target_add: ["MANAGER"]}]

- auto_monitor():
    guard: ["MANAGER"]
    transitions: [{source: ["SYSTEM_FAILURE", "RUN_FULL"], target_remove: ["RUN_FULL"], target_add: ["OFF"]},
                  {source: ["SYSTEM_FAILURE", "RUN_HALF"], target_remove: ["RUN_HALF"], target_add: ["OFF"]},
                  {source: ["SYSTEM_WARNING", "RUN_FULL"], target_remove: ["RUN_FULL"], target_add: ["RUN_HALF"]}]

== Worked example: the write-only toggle trap ==

Tools: enable_feature, disable_feature, do_work. enable_feature/
disable_feature flip a flag. do_work runs identically whether the flag is on
or off — no tool reads the flag.
=> NO dimension. The flag is data. Despite the explicit enable/disable pair,
the TOOL TEST fails: you cannot name a tool that is gated on the flag's value.

== Using the examples ==

The tool signatures alone may not reveal all dimensions. Some dimensions only
become visible from how tools are actually used.

== Inputs ==

Below you'll find the tool list with signatures, and example interactions. The
examples are not necessarily representative of all possible tool
interactions. Use the examples, tool descriptions, and your knowledge of real
world APIs to determine the possible states. Apply the three tests to each
dimension you propose, discard any that fail, and return only the surviving
dimensions in the format specified above.

{TOOL_SIGNATURES_AND_EXAMPLES}

Given these tools, generate the set of possible states for the extended finite state machine.

Include a short explanation of the system property that the state describes.

Examples should be formatted in JSON as follows:
{
    "dimensions": [
        {
        "description": "<one sentence: what global property of the system this dimension tracks>",
        "values": ["DIM_1_VAL_A", "DIM_1_VAL_B", ...]
        },
        {
        "description": "<one sentence: what global property of the system this dimension tracks>",
        "values": ["DIM_2_VAL_A", "DIM_2_VAL_B", ...]
        },
        ...
    ]
}


==> prompt_stage2.txt <==
Your role is to define the transition relation of an extended finite state
machine, given a set of tools and a set of declared state dimensions.

== Semantics ==

The dimensions of the system state are a set of mutually exclusive values
describing one global aspect of the system's configuration. Each dimension is
an abstraction for the underlying system state.

The full state space is the Cartesian product of these dimensions. The
system's current state is the set of all currently-true dimension values, with
exactly one value from each dimension.

For example, if the dimensions' values are: [["DIM_1_VAL_A", "DIM_1_VAL_B",
"DIM_1_VAL_C"], ["DIM_2_VAL_A", "DIM_2_VAL_B"]] then the state space is
[["DIM_1_VAL_A", "DIM_2_VAL_A"], ["DIM_1_VAL_A", "DIM_2_VAL_B"],
["DIM_1_VAL_B", "DIM_2_VAL_A"], ["DIM_1_VAL_B", "DIM_2_VAL_B"],
["DIM_1_VAL_C", "DIM_2_VAL_A"], ["DIM_1_VAL_C", "DIM_2_VAL_B"]].

A dimension exists if, and only if, at least one tool's AVAILABILITY (whether
it can be called) depends on which value of that dimension the system is
currently in.

Tools that read or modify data without their availability being gated do not
create dimensions — that information stays as data, not state.

Each dimension is a list of mutually exclusive values describing one global
aspect of the system's configuration.

The full state space is the Cartesian product of these dimensions.

For each tool you will produce three sets:
- guard: the values the current state MUST contain for the tool to be
  available.
- a list of transitions, which describe if and how the tool alters the
  system's state.
- Each transition is composed of: source, target_remove, and target_add.
- source: if the tool is called while the "source" dimension values are
  present in the state then the tool alters the state by removing
  "target_remove" dimension values from the current state and adding
  "target_add" dimension values from the current_state.

Tools are applied in the following manner:
- they are available/callable iff (guard ⊆ current). When called, for every
  transition in the list of transitions where (transition.source ⊆ current)
  then new_state = (current − transition.target_remove) ∪
  transition.target_add. If guard is satisfied but no transition matches, the
  tool does not change the state. The source for each transition must be
  mutually exclusive cases.

The dimensions in the guard, the dimensions in the transition source, and the
dimensions in the transition targets may be different from one another.

For example: consider a stock system with two dimensions [PAID, UNPAID]
detailing if the customer has paid or not and [PROCESSING, PAUSED] detailing
whether the warehouse is processing the order or whether it is pausing
progress on the order. A tool called flip_progress() can be called which
allows the customer to choose whether the warehouse is processing their order
or not to give flexibility over delivery times. flip_progress has a guard of
[PAID] since a customer's order can only exist if they have paid. The two
possible transitions for flip_progress are {source: [PROCESSING],
target_remove: [PROCESSING], target_add: [PAUSED]} and {source: [PAUSED],
target_remove: [PAUSED], target_add: [PROCESSING]}.

Consider another example for a manufacturing control system. The factory has
the following dimensions: [SYSTEM_OK, SYSTEM_WARNING, SYSTEM_FAILURE]
indicating the health of the manufacturing equipment, [RUN_FULL, RUN_SLOW,
OFF] indicating whether the manufacturing equipment is running at full, half,
or zero capacity, and [MANAGER, NOT_AUTHENTICATED] indicating whether the
control manager is logged into the control equipment. There are many
tools/operations associated with the manufacturing control, including
auto_monitor() which can only be turned on by the manager. If there is a
system failure then auto_monitor() turns the plant off. If there is a system
warning then auto_monitor() will slow production to half capacity if the plant
is running at full otherwise it does nothing. If the system is ok then
auto_monitor() does nothing. Thus, the state machine relationships for the
auto_monitor() tool are: {guard: [MANAGER]} since only the manager can run the
tool, [{source: [SYSTEM_FAILURE, RUN_FULL], target_remove: [RUN_FULL],
target_add: [OFF]}, {source: [SYSTEM_FAILURE, RUN_HALF], target_remove:
[RUN_HALF], target_add: [OFF]}, {source: [SYSTEM_WARNING, RUN_FULL],
target_remove: [RUN_FULL], target_add: [RUN_HALF]}]

== Minimality (the most important rule) ==

Both source and targets must be MINIMAL.

- guard: include ONLY values whose presence is actually required for
  availability. If a tool can be called regardless of a dimension's value,
  that dimension MUST NOT appear in source. A tool that has no state
  requirements to be called at all has guard = [].

- transition.source: transition.source is the precondition specific to the
  logic branch affected by the tool's state change. Different transitions on
  the same tool must have mutually exclusive sources.

- transition.target_remove and transition.target_add: include ONLY values this
  tool DIRECTLY changes. Dimensions whose value is unaffected MUST NOT appear
  in either. A tool that does not alter the state has target_remove = [] and
  target_add = [].

A tool's guard, source, and target sets may each touch different dimensions.
What stays minimal is that each set lists only the dimension values it
genuinely depends on or affects.

== When a tool's precondition isn't dimensional ==

Some tools require something that isn't a declared dimension — for instance, a
tool taking a parameter that requires the agent to know that parameter, which
may be tracked by a dimension like {NO_PARAMETER, PARAMETER_KNOWN} or may not
be represented at all. If a dimension captures the precondition, use it in
source. If no declared dimension captures it, leave source = [] — do not
invent new state values.

== Worked example: meeting room ==

An office meeting room has state dimensions reserved (is it currently reserved
or not) and occupied (is there anybody in the room or not). Dimensions:
[["NOT_RESERVED", "RESERVED"], ["NOT_OCCUPIED", "OCCUPIED"]]. The reserve()
tool will set the reservation dimension to RESERVED if not already reserved,
cancel() does the opposite, check_in() indicates somebody who is booked has
entered the room, walk_in() allows somebody who has not reserved to use the
room, leave() sets the room state to unoccupied if it was occupied before,
get_availability() returns information about the room booking, and
manage_temperature() controls the AC if somebody is using the room, which
requires users to walk_in or check_in.

- reserve:
    guard: ["NOT_RESERVED"]
    transitions: [{source: ["NOT_RESERVED"], target_remove: ["NOT_RESERVED"], target_add: ["RESERVED"]}]

- cancel:
    guard: ["RESERVED"]
    transitions: [{source: ["RESERVED"], target_remove: ["RESERVED"], target_add: ["NOT_RESERVED"]}]

- walk_in:
    guard: ["NOT_OCCUPIED", "NOT_RESERVED"]
    transitions: [{source: ["NOT_OCCUPIED"], target_remove: ["NOT_OCCUPIED"], target_add: ["OCCUPIED"]}]

- check_in:
    guard: ["RESERVED"]
    transitions: [{source: ["NOT_OCCUPIED"], target_remove: ["NOT_OCCUPIED"], target_add: ["OCCUPIED"]}]

- leave:
    guard: ["OCCUPIED"]
    transitions: [{source: ["OCCUPIED"], target_remove: ["OCCUPIED"], target_add: ["NOT_OCCUPIED"]}]

- manage_temperature:
    guard: ["OCCUPIED"]
    transitions: []

- get_availability:
    guard: []
    transitions: []

Notice that if the room is reserved but not occupied then check_in allows the
room state to be updated to occupied. Also notice that manage_temperature()
would take a temperature variable (temp:int) which is excluded here as the
temperature does not affect the room state - it is data.

== Output format ==

JSON in exactly this shape:

{
  "tools": [
    {
      "tool_name": "<tool_name>",
      "guard": ["<state_value>", ...],
      "transitions": [
        {
          "source": ["<state_value>", ...],
          "target_remove": ["<state_value>", ...],
          "target_add": ["<state_value>", ...]
        }
      ]
    }
  ]
}

Use JSON arrays. Every value in source, target_remove, and target_add must be
declared in one of the dimensions provided. Do not invent new state names.

== Dimensions ==

{DIMENSIONS}

== Tools ==

{TOOL_SIGNATURES_AND_EXAMPLES}

Now produce one transition entry per tool.

Tools to cover: {COMMA_SEPARATED_TOOL_NAMES}

For each tool, run through all of the {NUM_DIMENSIONS} dimensions given and
check:

    1. Which of the dimensions does the tool's availability depend on? Can the
       tool only be called if the system is in a state that includes a
       dimension value. Include only those in guard. Skip dimensions whose
       value is irrelevant. If no dimension is required in the state then the
       tool has guard = [].

    2. For the transitions, ask the following: if the system state has
       dimensions [dim1A, dim2B, ...] and is called how is the state changed?
       Include only those in source (condition or "if"), target_remove (old
       value) and target_add (new value). Skip dimensions whose value is
       unaffected.

If neither availability nor effect involves any dimension, the tool has
source = [], target_remove = [], target_add = [] — a "pure data" tool.

All values must come from the declared dimension sets:
{LIST_OF_DIMENSION_VALUE_LISTS}.

Return the JSON object described in the format section.

